Investigation of spectroscopic factors of deeply-bound nucleons in drip-line nuclei with the Gamow shell model

Spectroscopic factors involving well bound nucleons in light nuclei are calculated with standard shell model, no-core shell model and Gamow shell model. Continuum coupling is included exactly in the Gamow shell model, due to the use of the Berggren basis, which contains bound, resonance and scattering states. Conversely, it is absent from standard and no-core shell models, where a basis of harmonic oscillator states is used. As the A - 1 nuclei for which spectroscopic factors are calculated are either weakly bound or unbound, coupling to continuum is prominent, even though the A nuclei are well bound. It is then showed that Gamow shell model can properly reproduce experimental data and is a predictive tool for detailed nuclear structure at drip-line, contrary to standard and no-core shell model.

==> reply_referee_Phys_Lett_B.txt <==
Ms. Ref. No.:  PLB-D-22-01114
Title: Investigation of spectroscopic factors of deeply-bound nucleons in drip-line nuclei with the Gamow shell model
Physics Letters B

We thank referees for their careful reading of our manuscript and constructive remarks to improve it. We could address all comments and then hope that our new manuscript will be accepted in Physics Letters B.

Introduction
1.  What does "particle-unbound nuclei of sizable widths" mean? Nuclei  where the ground states are broad resonances with a width of 1 MeV or more?
Our answer
----------
Yes, this is what we mean. That sizable widths are those of 1 MeV or more is now mentioned in the text.

2. " ... many-body wave functions associated to these nuclei" --? "... many-body wave functions associated with these nuclei"
Our answer
----------
We agree with the referee and changed the sentence.


Calculations and Discussion

3. Figure 1: The legend is very unclear. It shows a dotted (or so) line for the NCSM but that style of doted line is not used for any of the levels drawn in the figure. It seems to be used for the connecting lines which is confusing and unclear. Please make the NCSM levels into a dotted line.
Our answer
----------
We agree with the referee that it is unclear. Thus, the figure was modified and NCSM levels are now dashed lines connected with dotted lines. We prefered not to use dotted lines for NCSM levels but dashed lines as it is clearer on screen. We also changed the caption as it must state that NCSM levels are connected with dotted lines.

4. Figure 2 is very interesting - thank you. The authors may consider to change "father" nucleus to "parent" nucleus.
Our answer
----------
We agree with the referee and changed "father" nucleus to "parent" nucleus in all occurrences.

5. The comparison of Figure 3 is impressive. The authors may want to consider changing the N_max label to NCSM N_max
Our answer
----------
We agree with the referee. We now write NCSM N_max for the considered label.

6. The statement "SFs, strictly speaking, are not observables [49, 50]. Contrary to phase shifts, energies and asymptotic normalizations, they do not arise from the S-matrix and cannot be part of a standard reaction theory [49]." is very unclear and the authors may want to consult some of the work of Dick Furnstahl on the scheme dependence and non-observability of SFs and clarify the statement cited above.
Our answer
----------
We agree with the referee. We now cite R. J. Furnstahl, A. Schwenk, J. Phys. G: Nucl. Part. Phys. 37 (6) (2010) and shortly present their arguments about the scheme dependence and non-observability of SFs in a few sentences.


General

7. The authors may want to briefly put their work into the context of Phys. Rev. Lett. 107, 032501 (2011) where the continuum effects of spectroscopic factors in the removal of deeply-bound nucleons are discussed within coupled-cluster calculations.
Our answer
----------
We agree with the referee. We now relate the SF quenchings of Phys. Rev. Lett. 107, 032501 (2011), which is now cited, to the SFs calculated in our model. We state in particular that continuum coupling is prominent for that matter and that it is independent of the realistic or phenomenological character of the Hamiltonian.


Reviewer #2: The article discusses a current problem in the theory of structure and nuclear reactions at low energies. The manuscript is carefully written and contains interesting results. The manuscript could possibly be accepted for a publication in Physics Letters after the revision (see comments below).

A1: "…Indeed, as the Coulomb barrier is low in light nuclei, unbound proton-rich nuclei bearing A < 10 nucleons bear in fact larger widths than in the absence of the Coulomb interaction…." 
Q1: This statement is incorrect. The principal effect is not a small size of the Coulomb barrier in light nuclei but the difference in the separation energies which favors proton-rich nuclei.
Our answer
----------
We agree with the referee. We suppressed this statement and now simply state that it can occur that unbound proton-rich nuclei bearing A < 10 nucleons bear larger widths than their isobaric analog states. 

A2: "…Overlap functions and SFs, denoted respectively by O(r) and C2S, can then be defined similarly in SM, NCSM and GSM …"
Q2: It should be stressed that in GSM, the spectroscopic factors are independent of the choice of the single-particle basis. 
Our answer
----------
We agree with the referee. We added a sentence stating that GSM SFs are independent of the choice of the single-particle basis. 

Q3: One can notice in Fig. 2 that the overlap function in GSM shows oscillations for r higher than about 9 fm. Authors claim that this effect is physical, what I doubt. It seems that it is the result of a numerical imprecision in the determination of continuum effects in the GSM wave functions. Authors should investigate the precision of their calculation and estimate an error of the calculated spectroscopic factors shown in Fig. 3.
Our answer
----------
The referee is right. After extensive calculations using more points on contours, it was seen that these oscillations are not physical and disappear. Thus, we redid figures using these new calculations, which do not show oscillations. Associated sentences have been suppressed. Errors are now given in Fig.3, which are equal to the absolute values of the imaginary parts of SFs.


Q4: Radial overlap integral for the resonance states are complex and the asymptotic of these functions is given by the complex separation energy (Ref. 15). This aspect is missing in the discussion of the radial overlap function and the spectroscopic factor. Even if the whole nature of spectroscopic factors cannot be grasped in SM or NCSM approaches, it is important to present this analysis for the GSM. The imaginary parts of the radial overlap integral and the spectroscopic factors are the measure of uncertainty of the real parts due to the decaying nature of the resonances. These aspects should be discussed in the paper.
Our answer
----------
We agree with the referee. We added the absolute value of the imaginary parts of overlap functions in Fig. 2 and now represent the absolute value of the imaginary parts of SFs by an error bar in Fig. 3. We also added sentences explaining the relations between imaginary parts and measure of uncertainty of the real parts due to the decaying nature of the resonances.

Q5: The NCSM results for spectroscopic factors are far from being converged (see Fig. 3). Authors should provide the estimate of the asymptotic value (N_max -> infinity) of the NCSM spectroscopic factors.
Our answer
----------
We agree with the referee but cannot provide any estimate. Indeed, additional calculations with larger N_max values have shown that NCSM spectroscopic factors do not seem to converge in general when N_max increases, so that extrapolating current results can be expected to give a wrong value. This corroborates what we had already mentioned in the text, so that we made no modification for that matter. The sentence where one assumes convergence of NCSM SFs has also been suppressed.



Q6: Authors might wish to notice or comment on why the GSM neutron spectroscopic factors are reduced stronger than the proton spectroscopic factors with respect to the SM and NCSM prediction. Is it an effect of the separation energy, as discussed in Ref. 17?
Our answer
----------
We agree with the referee and added comments about the stronger reduction of GSM neutron SFs compared to GSM proton SFs. It comes from the Coulomb Hamiltonian, which acts in the asymptotic zone of proton-unbound parent nuclei and then generates an additional reduction of GSM neutron SFs. There is no such effect in the neutron-unbound parent nuclei in GSM proton SFs. Separation energies play about the same role in well-bound proton and neutron wave functions as both have similar shapes and negligible asymptotes. Hence, the situation cannot be compared to that of Ref. 17 [of the previous manuscript], where only well-bound neutron SFs at proton drip-line are considered.


Q7: Citation of reference [16] in the list of references is incomplete.
Our answer
----------
We agree with the referee and corrected the reference citation.




